The evolution of turbulent galactic discs: gravitational instability, feedback and accretion

We study the driving of turbulence in star-froming disc galaxies of different masses at different epochs, using an analytic "bathtub" model. The disc of gas and stars is assumed to be in marginal Toomre instability. Turbulence is assumed to be sustained via an energy balance between its dissipation and three simultaneous energy sources. These are stellar feedback, inward transport due to disc instability and clumpy accretion via streams. The transport rate is computed with two different formalisms, with similar results. To achieve the energy balance, the disc self-regulates either the mass fraction in clumps or the turbulent viscous torque parameter. In this version of the model, the efficiency by which the stream kinetic energy is converted into turbulence is a free parameter, $\xi_a$. We find that the contributions of the three energy sources are in the same ball park, within a factor of $\sim\!2$ in all discs at all times. In haloes that evolve to a mass $\leq 10^{12}\,\Msun$ by $z=0$ ($\leq 10^{11.5}\,\Msun$ at $z\!\sim\!2$), feedback is the main driver throughout their lifetimes. Above this mass, the main driver is either transport or accretion for very low or very high values of $\xi_a$, respectively. For an assumed $\xi_a(t)$ that declines in time, galaxies in halos with present-day mass $>\!10^{12}$ M$_\odot$ make a transition from accretion to transport dominance at intermediate redshifts, $z\! \sim\!3$, when their mass was $\geq\!10^{11.5}\,\Msun$. The predicted relation between star-formation rate and gas velocity dispersion is consistent with observations.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
